Closing the Gap -- Formally Verifying Dynamically Typed Programs like Statically Typed Ones Using Hoare Logic -- Extended Version --

Dynamically typed object-oriented languages enable programmers to write elegant, reusable and extensible programs. However, with the current methodology for program verification, the absence of static type information creates significant overhead. Our proposal is two-fold: First, we propose a layer of abstraction hiding the complexity of dynamic typing when provided with sufficient type information. Since this essentially creates the illusion of verifying a statically-typed program, the effort required is equivalent to the statically-typed case. Second, we show how the required type information can be efficiently derived for all type-safe programs by integrating a type inference algorithm into Hoare logic, yielding a semi-automatic procedure allowing the user to focus on those typing problems really requiring his attention. While applying type inference to dynamically typed programs is a well-established method by now, our approach complements conventional soft typing systems by offering formal proof as a third option besides modifying the program (static typing) and accepting the presence of runtime type errors (dynamic typing).

==> images/others/typesystem-dyn.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'typesystem-dyn.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{159.73538733bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40415853)%
    \put(0,0){\includegraphics[width=\unitlength]{typesystem-dyn.pdf}}%
    \put(0.47662211,0.1408685){\makebox(0,0)[lb]{\smash{$\{C_1\}$}}}%
    \put(0.58755481,0.14243245){\makebox(0,0)[lb]{\smash{$\{C_2\}$}}}%
    \put(0.74159712,0.14148737){\makebox(0,0)[lb]{\smash{$\{C_n\}$}}}%
    \put(0.69614356,0.14337712){\makebox(0,0)[lb]{\smash{$...$}}}%
    \put(0.03858983,0.24372876){\makebox(0,0)[lb]{\smash{$\{num,bool\}$}}}%
    \put(0.20114862,0.01098077){\makebox(0,0)[lb]{\smash{$\bot=\emptyset=Null$}}}%
    \put(0.09374181,0.36405035){\makebox(0,0)[lb]{\smash{$\top=\{num,...,C_n\}=\mathbb{O}$}}}%
    \put(-0.00401323,0.13835948){\makebox(0,0)[lb]{\smash{$\{num\}$}}}%
    \put(0.16954848,0.13976372){\makebox(0,0)[lb]{\smash{$\{bool\}$}}}%
    \put(0.33719748,0.140268){\makebox(0,0)[lb]{\smash{$\{list\}$}}}%
  \end{picture}%
\endgroup%


==> images/others/typesystem-stat.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'typesystem-stat.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{105.00910645bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73578382)%
    \put(0,0){\includegraphics[width=\unitlength]{typesystem-stat.pdf}}%
    \put(-0.00236256,0.32931191){\makebox(0,0)[lb]{\smash{$\mathbb{N}$}}}%
    \put(0.13916599,0.32931191){\makebox(0,0)[lb]{\smash{$\mathbb{B}$}}}%
    \put(0.27088965,0.32726654){\makebox(0,0)[lb]{\smash{$\mathbb{L}$}}}%
    \put(0.37287003,0.32795878){\makebox(0,0)[lb]{\smash{$\{C_1\}$}}}%
    \put(0.54161543,0.33033778){\makebox(0,0)[lb]{\smash{$\{C_2\}$}}}%
    \put(0.77593805,0.32890018){\makebox(0,0)[lb]{\smash{$\{C_n\}$}}}%
    \put(0.70679603,0.33177478){\makebox(0,0)[lb]{\smash{$...$}}}%
    \put(0.48719494,0.4998498){\makebox(0,0)[lb]{\smash{$\{C_1,...,C_n\}=\mathbb{O}$}}}%
    \put(0.60931765,0.1492338){\makebox(0,0)[lb]{\smash{$\emptyset = Null$}}}%
    \put(0.43179488,0.01877453){\makebox(0,0)[lb]{\smash{$\bot$ 
}}}%
    \put(0.37082459,0.65230869){\makebox(0,0)[lb]{\smash{$\top$ 
}}}%
  \end{picture}%
\endgroup%


==> images/others/typing-assertions.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'typing-assertions.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{649.72797852bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.14985689)%
    \put(0,0){\includegraphics[width=\unitlength]{typing-assertions.pdf}}%
    \put(0.04527516,0.01980432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Verifier}}}%
    \put(0.39341424,0.03352624){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Assertions}}}%
    \put(0.73572287,0.05178628){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Assertions}}}%
    \put(0.62979612,0.12935392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Weak Second-Order Logic}}}%
    \put(0.63546389,0.07159371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sqsubseteq$}}}%
    \put(0.28015336,0.09070742){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Xi$}}}%
    \put(0.64383825,0.00248135){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega$}}}%
    \put(0.31047326,0.00123755){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$f$}}}%
    \put(0.39372089,0.06835223){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Typing
}}}%
    \put(0.04527516,0.08323736){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Automatic
}}}%
    \put(0.04558181,0.05152084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Type Safety
}}}%
    \put(0.04527516,0.1305012){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Data-Flow Analysis
}}}%
  \end{picture}%
\endgroup%

